Enhancing Human Evaluation in Machine Translation with Comparative Judgment

Human evaluation is crucial for assessing rapidly evolving language models but is influenced by annotator proficiency and task design. This study explores the integration of comparative judgment into human annotation for machine translation (MT) and evaluates three annotation setups-point-wise Multidimensional Quality Metrics (MQM), side-by-side (SxS) MQM, and its simplified version SxS relative ranking (RR). In MQM, annotators mark error spans with categories and severity levels. SxS MQM extends MQM to pairwise error annotation for two translations of the same input, while SxS RR focuses on selecting the better output without labeling errors. Key findings are: (1) the SxS settings achieve higher inter-annotator agreement than MQM; (2) SxS MQM enhances inter-translation error marking consistency compared to MQM by, on average, 38.5% for explicitly compared MT systems and 19.5% for others; (3) all annotation settings return stable system rankings, with SxS RR offering a more efficient alternative to (SxS) MQM; (4) the SxS settings highlight subtle errors overlooked in MQM without altering absolute system evaluations. To spur further research, we will release the triply annotated datasets comprising 377 ZhEn and 104 EnDe annotation examples.

==> raw_results.txt <==
BEGIN ENDE INTRA-RATER AGREEMENT RESULTS
agreement within 1 template, 1 rater, comparing annotations of spans based on alignment:
pSxS:
---
          span only    plus category    plus severity   plus cat & sev
0    45.7 (250/547)  41.13 (225/547)  43.88 (240/547)  40.22 (220/547)
1    39.82 (90/226)   36.28 (82/226)   37.61 (85/226)   34.51 (78/226)
2    31.2 (112/359)   26.46 (95/359)  30.64 (110/359)   25.91 (93/359)
3   27.11 (122/450)   20.89 (94/450)   26.0 (117/450)   20.89 (94/450)
4    42.62 (52/122)   36.89 (45/122)   36.07 (44/122)   32.79 (40/122)
5   52.14 (122/234)   50.0 (117/234)   50.0 (117/234)  48.72 (114/234)
6    41.89 (62/148)   37.16 (55/148)   39.86 (59/148)   36.49 (54/148)
7    44.54 (53/119)    43.7 (52/119)    43.7 (52/119)    43.7 (52/119)
8   73.45 (130/177)  72.88 (129/177)  70.06 (124/177)  70.06 (124/177)
9   52.24 (105/201)  50.75 (102/201)  50.25 (101/201)   49.25 (99/201)
10            45.07            41.61            42.81            40.25
---
SxS:
---
          span only    plus category    plus severity   plus cat & sev
0   89.37 (227/254)  88.98 (226/254)  89.37 (227/254)  88.98 (226/254)
1   75.68 (112/148)  75.68 (112/148)   75.0 (111/148)   75.0 (111/148)
2   60.53 (273/451)  59.65 (269/451)  60.53 (273/451)  59.65 (269/451)
3    84.3 (204/242)   84.3 (204/242)   84.3 (204/242)   84.3 (204/242)
4     67.05 (59/88)    67.05 (59/88)    67.05 (59/88)    67.05 (59/88)
5   85.14 (189/222)  83.33 (185/222)  84.68 (188/222)  83.33 (185/222)
6      76.6 (72/94)    74.47 (70/94)     76.6 (72/94)    74.47 (70/94)
7     70.97 (66/93)    69.89 (65/93)    70.97 (66/93)    69.89 (65/93)
8   89.87 (142/158)  88.61 (140/158)  89.87 (142/158)  88.61 (140/158)
9      87.5 (84/96)    86.46 (83/96)    86.46 (83/96)    85.42 (82/96)
10             78.7            77.84            78.48            77.67
---



Category/severity consistency when same span marked in both systems (1 template):
pSxS:
---
734	('fluency', 'fluency')
170	('accuracy', 'accuracy')
56	('style', 'style')
28	('style', 'accuracy')
23	('other', 'other')
17	('accuracy', 'fluency')
16	('fluency', 'accuracy')
13	('terminology', 'terminology')
13	('accuracy', 'style')
5	('terminology', 'style')
5	('fluency', 'other')
5	('accuracy', 'other')
4	('accuracy', 'terminology')
3	('style', 'terminology')
2	('style', 'fluency')
2	('fluency', 'style')
1	('other', 'fluency')
1	('style', 'other')
Percentage means how many errors in pSxS/sys1 with category/severity X is marked as X in SxS/sys2 as well.
accuracy	170/209 = 81.34%
fluency	734/757 = 96.96%
style	56/90 = 62.22%
terminology	13/18 = 72.22%
locale convention	0/0 = 0
other	23/24 = 95.83%

905	('minor', 'minor')
144	('major', 'major')
28	('minor', 'major')
21	('major', 'minor')
Percentage means how many errors in pSxS/sys1 with category/severity X is marked as X in SxS/sys2 as well.
minor	905/933 = 97.00%
major	144/165 = 87.27%
---

SxS:
---
926	('fluency', 'fluency')
328	('accuracy', 'accuracy')
120	('style', 'style')
32	('terminology', 'terminology')
7	('locale convention', 'locale convention')
6	('accuracy', 'fluency')
2	('fluency', 'style')
2	('fluency', 'accuracy')
1	('accuracy', 'style')
1	('accuracy', 'terminology')
1	('terminology', 'accuracy')
1	('terminology', 'style')
1	('style', 'accuracy')
Percentage means how many errors in pSxS/sys1 with category/severity X is marked as X in SxS/sys2 as well.
accuracy	328/336 = 97.62%
fluency	926/930 = 99.57%
style	120/121 = 99.17%
terminology	32/34 = 94.12%
locale convention	7/7 = 100.00%
other	0/0 = 0

1216	('minor', 'minor')
209	('major', 'major')
2	('major', 'minor')
1	('minor', 'major')
Percentage means how many errors in pSxS/sys1 with category/severity X is marked as X in SxS/sys2 as well.
minor	1216/1217 = 99.92%
major	209/211 = 99.05%
---



Intra-rater agreement ACROSS TEMPLATES for the same text:
---
           span only     plus category     plus severity    plus cat & sev
0    23.5 (574/2443)  16.66 (407/2443)  20.02 (489/2443)   15.6 (381/2443)
1   20.66 (345/1670)  15.33 (256/1670)  17.37 (290/1670)  13.47 (225/1670)
2   28.74 (747/2599)  24.55 (638/2599)  25.63 (666/2599)  21.62 (562/2599)
3   16.68 (369/2212)  15.14 (335/2212)  15.19 (336/2212)  14.24 (315/2212)
4    33.23 (222/668)   31.44 (210/668)   30.39 (203/668)   29.49 (197/668)
5   30.45 (483/1586)  26.36 (418/1586)  26.48 (420/1586)  22.76 (361/1586)
6   18.41 (185/1005)  13.13 (132/1005)  13.63 (137/1005)  10.15 (102/1005)
7    35.84 (276/770)    32.6 (251/770)   31.95 (246/770)   29.22 (225/770)
8    53.03 (508/958)   51.57 (494/958)   51.67 (495/958)   50.42 (483/958)
9   24.76 (256/1034)  22.92 (237/1034)  23.31 (241/1034)  22.24 (230/1034)
10             28.53             24.97             25.56             22.92
---


Categority/Severity consistency ACROSS TEMPLATES:
---
2334	('fluency', 'fluency')
789	('accuracy', 'accuracy')
216	('style', 'style')
156	('fluency', 'accuracy')
99	('accuracy', 'style')
90	('style', 'accuracy')
62	('accuracy', 'fluency')
43	('other', 'accuracy')
35	('accuracy', 'terminology')
35	('terminology', 'terminology')
24	('terminology', 'accuracy')
18	('style', 'fluency')
13	('other', 'fluency')
11	('terminology', 'style')
11	('fluency', 'style')
6	('style', 'terminology')
5	('fluency', 'terminology')
4	('locale convention', 'fluency')
3	('locale convention', 'accuracy')
3	('other', 'style')
3	('locale convention', 'locale convention')
2	('terminology', 'fluency')
1	('other', 'other')
1	('fluency', 'other')
1	('locale convention', 'terminology')
Percentage means how many errors in pSxS/sys1 with category/severity X is marked as X in SxS/sys2 as well.
accuracy	789/985 = 80.10%
fluency	2334/2507 = 93.10%
style	216/330 = 65.45%
terminology	35/72 = 48.61%
locale convention	3/11 = 27.27%
other	1/60 = 1.67%
accuracy
	dict_values([789, 62, 99, 35, 0, 0])
fluency
	dict_values([156, 2334, 11, 5, 0, 1])
style
	dict_values([90, 18, 216, 6, 0, 0])
terminology
	dict_values([24, 2, 11, 35, 0, 0])
locale convention
	dict_values([3, 4, 0, 1, 3, 0])
other
	dict_values([43, 13, 3, 0, 0, 1])
---

IRA within 1 template for 5 pairs that were NOT directly shown:
pairs: {"ONLINE-W": "ONLINE-A",
                      "refA": "GPT4-5shot_with_ONLINE-W",
                      "NLLB_MBR_BLEU": "GPT4-5shot_with_refA",
                      "ONLINE-M": "Lan-BridgeMT",
                      "ONLINE-Y": "ONLINE-G"}
pSxS:
---
          span only    plus category    plus severity   plus cat & sev
0   52.33 (269/514)  45.72 (235/514)  49.22 (253/514)  44.55 (229/514)
1    39.64 (88/222)   36.49 (81/222)   36.94 (82/222)   34.68 (77/222)
2   34.94 (123/352)  32.39 (114/352)  34.38 (121/352)  31.82 (112/352)
3   25.71 (118/459)   21.35 (98/459)   24.4 (112/459)   21.13 (97/459)
4    35.45 (39/110)   30.91 (34/110)   33.64 (37/110)    30.0 (33/110)
5    50.0 (118/236)  48.73 (115/236)  47.46 (112/236)  46.19 (109/236)
6    39.74 (60/151)   34.44 (52/151)   36.42 (55/151)   32.45 (49/151)
7    46.79 (51/109)   45.87 (50/109)   46.79 (51/109)   45.87 (50/109)
8   74.56 (126/169)  73.96 (125/169)  73.37 (124/169)  72.78 (123/169)
9     44.6 (95/213)   43.66 (93/213)   42.72 (91/213)   41.78 (89/213)
10            44.38            41.35            42.53            40.13
---
SxS:
---
          span only    plus category    plus severity   plus cat & sev
0   61.56 (189/307)  59.61 (183/307)  58.96 (181/307)  57.33 (176/307)
1   60.34 (105/174)  59.77 (104/174)   55.17 (96/174)    54.6 (95/174)
2   49.06 (235/479)  48.43 (232/479)  48.64 (233/479)  48.23 (231/479)
3   77.91 (194/249)  77.51 (193/249)  76.31 (190/249)   75.9 (189/249)
4      63.1 (53/84)     63.1 (53/84)     61.9 (52/84)     61.9 (52/84)
5   64.57 (164/254)   62.2 (158/254)  61.42 (156/254)  59.45 (151/254)
6     53.76 (50/93)    48.39 (45/93)    51.61 (48/93)    46.24 (43/93)
7     60.61 (60/99)    60.61 (60/99)     59.6 (59/99)     59.6 (59/99)
8   80.12 (133/166)  78.92 (131/166)  78.92 (131/166)  77.71 (129/166)
9     75.0 (78/104)    75.0 (78/104)   72.12 (75/104)   72.12 (75/104)
10             64.6            63.35            62.46            61.31
---

IRA within 1 template for all 40 pairs that were NOT directly shown:
NOTE: the pSxS numbers here include BOTH versions of GPT which are exactly the same annotations (not an issue for ZhEn); this means that:
1) gpt with gpt shows up (increasing results artificially)
2) gpt shows up w/ each other system twice (potentially biasing results toward agreement w/ GPT annotation)

pSxS:
---
         span only    plus category    plus severity   plus cat & sev
0   52.26 (2276/4355)   47.81 (2082/4355)   50.52 (2200/4355)   46.96 (2045/4355)
1    46.80 (811/1733)    43.51 (754/1733)    44.20 (766/1733)    41.60 (721/1733)
2   37.22 (1064/2859)    34.63 (990/2859)   36.69 (1049/2859)    34.14 (976/2859)
3   32.75 (1220/3725)   28.91 (1077/3725)   31.97 (1191/3725)   28.78 (1072/3725)
4     45.49 (444/976)     42.62 (416/976)     42.32 (413/976)     40.88 (399/976)
5   59.97 (1125/1876)   58.64 (1100/1876)   58.05 (1089/1876)   56.77 (1065/1876)
6    44.30 (544/1228)    40.55 (498/1228)    41.69 (512/1228)    38.76 (476/1228)
7     49.24 (455/924)     48.27 (446/924)     49.03 (453/924)     48.05 (444/924)
8   75.60 (1156/1529)   75.15 (1149/1529)   74.69 (1142/1529)   74.30 (1136/1529)
9    49.61 (826/1665)    48.71 (811/1665)    47.69 (794/1665)    46.97 (782/1665)
10               49.32               46.88               47.68               45.72
---
SxS:
---
         span only    plus category    plus severity   plus cat & sev
0   64.92 (1577/2429)   63.36 (1539/2429)   63.03 (1531/2429)   61.75 (1500/2429)
1    58.04 (866/1492)    57.37 (856/1492)    54.02 (806/1492)    53.49 (798/1492)
2   49.07 (1932/3937)   47.52 (1871/3937)   48.77 (1920/3937)   47.24 (1860/3937)
3   76.89 (1770/2302)   76.19 (1754/2302)   75.98 (1749/2302)   75.28 (1733/2302)
4     63.02 (496/787)     62.90 (495/787)     62.39 (491/787)     62.26 (490/787)
5   65.73 (1312/1996)   63.53 (1268/1996)   61.72 (1232/1996)   60.32 (1204/1996)
6     53.43 (428/801)     49.81 (399/801)     51.56 (413/801)     47.94 (384/801)
7     63.37 (519/819)     63.13 (517/819)     62.88 (515/819)     62.76 (514/819)
8   82.86 (1262/1523)   82.07 (1250/1523)   82.27 (1253/1523)   81.48 (1241/1523)
9     77.42 (713/921)     77.09 (710/921)     75.35 (694/921)     75.14 (692/921)
10               65.48               64.30               63.80               62.77
---
IRA within 1 template for all 31 pairs that were NOT directly shown and where only 1 GPT is included:
The specific list of pairs evaluated is:
[('ONLINE-W', 'refA'),
 ('NLLB_MBR_BLEU', 'ONLINE-M'),
 ('Lan-BridgeMT', 'ONLINE-G'),
 ('ONLINE-G', 'ONLINE-Y'),
 ('refA', 'Lan-BridgeMT'),
 ('Lan-BridgeMT', 'ONLINE-A'),
 ('ONLINE-M', 'ONLINE-Y'),
 ('ONLINE-W', 'NLLB_MBR_BLEU'),
 ('refA', 'ONLINE-M'),
 ('GPT4-5shot_with_refA', 'ONLINE-G'),
 ('ONLINE-G', 'ONLINE-A'),
 ('ONLINE-W', 'Lan-BridgeMT'),
 ('refA', 'ONLINE-G'),
 ('GPT4-5shot_with_refA', 'ONLINE-Y'),
 ('NLLB_MBR_BLEU', 'ONLINE-Y'),
 ('ONLINE-W', 'ONLINE-M'),
 ('refA', 'ONLINE-Y'),
 ('GPT4-5shot_with_refA', 'ONLINE-A'),
 ('NLLB_MBR_BLEU', 'ONLINE-A'),
 ('ONLINE-W', 'ONLINE-G'),
 ('refA', 'ONLINE-A'),
 ('GPT4-5shot_with_refA', 'NLLB_MBR_BLEU'),
 ('Lan-BridgeMT', 'ONLINE-M'),
 ('ONLINE-W', 'ONLINE-Y'),
 ('refA', 'NLLB_MBR_BLEU'),
 ('GPT4-5shot_with_refA', 'Lan-BridgeMT'),
 ('ONLINE-M', 'ONLINE-A'),
 ('ONLINE-W', 'ONLINE-A'),
 ('GPT4-5shot_with_refA', 'ONLINE-M'),
 ('NLLB_MBR_BLEU', 'ONLINE-G'),
 ('Lan-BridgeMT', 'ONLINE-Y')]
pSxS:
---
         span only    plus category    plus severity   plus cat & sev
0   48.69 (1543/3169)   43.80 (1388/3169)   46.77 (1482/3169)   42.85 (1358/3169)
1    44.16 (590/1336)    40.27 (538/1336)    41.47 (554/1336)    38.40 (513/1336)
2    33.54 (719/2144)    30.92 (663/2144)    32.88 (705/2144)    30.32 (650/2144)
3    28.73 (791/2753)    24.63 (678/2753)    27.79 (765/2753)    24.45 (673/2753)
4     41.15 (300/729)     38.13 (278/729)     38.13 (278/729)     36.35 (265/729)
5    56.37 (774/1373)    54.92 (754/1373)    54.19 (744/1373)    52.80 (725/1373)
6     40.46 (369/912)     35.96 (328/912)     37.61 (343/912)     34.10 (311/912)
7     44.78 (309/690)     43.48 (300/690)     44.49 (307/690)     43.19 (298/690)
8    73.29 (782/1067)    72.73 (776/1067)    72.07 (769/1067)    71.60 (764/1067)
9    44.78 (558/1246)    43.82 (546/1246)    42.70 (532/1246)    41.97 (523/1246)
10               45.60               42.87               43.81               41.60
---
SxS:
---
         span only    plus category    plus severity   plus cat & sev
0   62.46 (1123/1798)   60.62 (1090/1798)   60.34 (1085/1798)   58.90 (1059/1798)
1    58.84 (689/1171)    58.24 (682/1171)    54.74 (641/1171)    54.31 (636/1171)
2   47.90 (1402/2927)   46.50 (1361/2927)   47.63 (1394/2927)   46.26 (1354/2927)
3   75.20 (1201/1597)   74.51 (1190/1597)   74.08 (1183/1597)   73.39 (1172/1597)
4     58.26 (328/563)     58.26 (328/563)     57.55 (324/563)     57.55 (324/563)
5    64.74 (951/1469)    62.42 (917/1469)    60.59 (890/1469)    59.02 (867/1469)
6     52.03 (308/592)     48.65 (288/592)     49.66 (294/592)     46.28 (274/592)
7     60.30 (360/597)     60.13 (359/597)     59.63 (356/597)     59.63 (356/597)
8    81.39 (853/1048)    80.63 (845/1048)    80.63 (845/1048)    79.87 (837/1048)
9     74.19 (483/651)     73.89 (481/651)     71.89 (468/651)     71.74 (467/651)
10               63.53               62.39               61.67               60.69
---
END ENDE INTRA-RATER AGREEMENT RESULTS
BEGIN ZHEN INTRA-RATER AGREEMENT RESULTS
agreement within 1 template, 1 rater, comparing annotations of spans based on alignment:
pSxS:
---
         span only    plus category    plus severity   plus cat & sev
0  26.89 (192/714)  26.19 (187/714)  26.47 (189/714)  26.05 (186/714)
1  35.98 (213/592)   34.8 (206/592)  35.98 (213/592)   34.8 (206/592)
2  27.65 (175/633)  24.49 (155/633)  26.86 (170/633)  24.17 (153/633)
3  22.07 (113/512)   20.7 (106/512)  21.29 (109/512)  20.12 (103/512)
4   16.84 (64/380)   15.53 (59/380)   15.79 (60/380)   14.74 (56/380)
5  41.75 (306/733)  39.43 (289/733)  40.38 (296/733)   38.2 (280/733)
6   21.41 (70/327)   20.49 (67/327)    21.1 (69/327)   20.18 (66/327)
7  36.63 (296/808)  30.45 (246/808)  35.77 (289/808)   29.7 (240/808)
8            28.65            26.51            27.95            25.99
---
SxS:
---
          span only     plus category     plus severity    plus cat & sev
0   65.95 (463/702)   65.95 (463/702)   65.81 (462/702)   65.81 (462/702)
1   66.43 (184/277)   66.43 (184/277)   66.06 (183/277)   66.06 (183/277)
2   54.12 (138/255)   53.33 (136/255)   53.33 (136/255)   52.94 (135/255)
3   66.19 (184/278)   64.39 (179/278)   65.83 (183/278)   64.03 (178/278)
4    69.3 (149/215)   68.84 (148/215)    69.3 (149/215)   68.84 (148/215)
5  71.62 (843/1177)  71.11 (837/1177)  71.37 (840/1177)  70.86 (834/1177)
6   73.05 (103/141)   73.05 (103/141)   73.05 (103/141)   73.05 (103/141)
7   77.46 (347/448)   77.23 (346/448)   77.46 (347/448)   77.23 (346/448)
8             68.01             67.54             67.78             67.35
---



Category/severity consistency when same span marked in both systems (1 template):
pSxS:
---
505	('fluency', 'fluency')
419	('accuracy', 'accuracy')
289	('style', 'style')
82	('terminology', 'terminology')
27	('fluency', 'style')
23	('accuracy', 'style')
22	('style', 'accuracy')
20	('locale convention', 'locale convention')
16	('style', 'fluency')
14	('fluency', 'accuracy')
4	('accuracy', 'fluency')
2	('terminology', 'accuracy')
1	('accuracy', 'terminology')
1	('locale convention', 'fluency')
1	('style', 'terminology')
1	('locale convention', 'terminology')
1	('terminology', 'style')
1	('locale convention', 'style')
Percentage means how many errors in pSxS/sys1 with category/severity X is marked as X in SxS/sys2 as well.
accuracy	419/447 = 93.74%
fluency	505/546 = 92.49%
style	289/328 = 88.11%
terminology	82/85 = 96.47%
locale convention	20/23 = 86.96%
other	0/0 = 0

1207	('minor', 'minor')
188	('major', 'major')
19	('minor', 'major')
15	('major', 'minor')
Percentage means how many errors in pSxS/sys1 with category/severity X is marked as X in SxS/sys2 as well.
minor	1207/1226 = 98.45%
major	188/203 = 92.61%
---

SxS:
---
936	('accuracy', 'accuracy')
834	('fluency', 'fluency')
538	('style', 'style')
54	('locale convention', 'locale convention')
30	('terminology', 'terminology')
7	('style', 'accuracy')
4	('other', 'other')
3	('fluency', 'style')
2	('accuracy', 'style')
1	('style', 'terminology')
1	('style', 'fluency')
1	('accuracy', 'fluency')
Percentage means how many errors in pSxS/sys1 with category/severity X is marked as X in SxS/sys2 as well.
accuracy	936/939 = 99.68%
fluency	834/837 = 99.64%
style	538/547 = 98.35%
terminology	30/30 = 100.00%
locale convention	54/54 = 100.00%
other	4/4 = 100.00%

1940	('minor', 'minor')
463	('major', 'major')
4	('major', 'minor')
4	('minor', 'major')
Percentage means how many errors in pSxS/sys1 with category/severity X is marked as X in SxS/sys2 as well.
minor	1940/1944 = 99.79%
major	463/467 = 99.14%
---



Intra-rater agreement ACROSS TEMPLATES for the same text:
---
           span only      plus category      plus severity     plus cat & sev
0  26.34 (1119/4248)   17.84 (758/4248)  24.53 (1042/4248)   17.58 (747/4248)
1  28.31 (1266/4472)   19.77 (884/4472)  23.21 (1038/4472)   18.07 (808/4472)
2   14.68 (660/4496)    9.41 (423/4496)   11.19 (503/4496)    8.43 (379/4496)
3   10.22 (289/2829)    7.46 (211/2829)    8.73 (247/2829)    6.96 (197/2829)
4    8.59 (235/2737)    5.92 (162/2737)    5.52 (151/2737)    4.42 (121/2737)
5  29.58 (2314/7824)  26.37 (2063/7824)  22.15 (1733/7824)  19.57 (1531/7824)
6     9.6 (213/2219)    8.02 (178/2219)     4.19 (93/2219)     3.47 (77/2219)
7  22.91 (1108/4836)   18.59 (899/4836)   20.33 (983/4836)   16.56 (801/4836)
8              18.78              14.17              14.98              11.88
---


Categority/Severity consistency ACROSS TEMPLATES:
---
3433	('accuracy', 'accuracy')
1358	('fluency', 'fluency')
673	('style', 'style')
426	('terminology', 'accuracy')
279	('style', 'accuracy')
218	('accuracy', 'style')
185	('fluency', 'accuracy')
121	('accuracy', 'fluency')
86	('style', 'fluency')
85	('locale convention', 'locale convention')
70	('terminology', 'fluency')
62	('fluency', 'locale convention')
47	('locale convention', 'accuracy')
41	('fluency', 'style')
26	('accuracy', 'terminology')
25	('terminology', 'terminology')
18	('style', 'terminology')
16	('accuracy', 'locale convention')
10	('fluency', 'terminology')
8	('style', 'locale convention')
4	('other', 'other')
3	('terminology', 'style')
3	('locale convention', 'fluency')
2	('locale convention', 'style')
2	('other', 'locale convention')
1	('other', 'accuracy')
1	('style', 'other')
1	('other', 'fluency')
Percentage means how many errors in pSxS/sys1 with category/severity X is marked as X in SxS/sys2 as well.
accuracy	3433/3814 = 90.01%
fluency	1358/1656 = 82.00%
style	673/1065 = 63.19%
terminology	25/524 = 4.77%
locale convention	85/137 = 62.04%
other	4/8 = 50.00%
accuracy
	dict_values([3433, 121, 218, 26, 16, 0])
fluency
	dict_values([185, 1358, 41, 10, 62, 0])
style
	dict_values([279, 86, 673, 18, 8, 1])
terminology
	dict_values([426, 70, 3, 25, 0, 0])
locale convention
	dict_values([47, 3, 2, 0, 85, 0])
other
	dict_values([1, 1, 0, 0, 2, 4])
---

IRA within 1 template for 5 pairs that were NOT directly shown:
pairs: {"GPT4-5shot": "NLLB_Greedy",
                      "HW-TSC": "Lan-BridgeMT",
                      "IOL_Research": "ONLINE-A",
                      "NLLB_MBR_BLEU": "ONLINE-B",
                      "ONLINE-W": "ONLINE-M"}
pSxS:
---
         span only    plus category    plus severity   plus cat & sev
0  25.78 (182/706)  25.35 (179/706)  25.64 (181/706)  25.35 (179/706)
1  34.26 (172/502)  30.88 (155/502)  34.06 (171/502)  30.68 (154/502)
2  29.93 (161/538)  26.77 (144/538)  28.44 (153/538)  25.65 (138/538)
3  24.16 (108/447)   22.6 (101/447)  23.94 (107/447)  22.37 (100/447)
4   15.36 (53/345)    14.2 (49/345)   14.49 (50/345)   13.62 (47/345)
5  38.23 (250/654)  35.63 (233/654)   37.0 (242/654)   34.4 (225/654)
6   25.09 (73/291)   24.74 (72/291)   25.09 (73/291)   24.74 (72/291)
7  34.17 (246/720)  27.64 (199/720)  33.89 (244/720)   27.5 (198/720)
8            28.37            25.98            27.82            25.54
---
SxS:
---
          span only     plus category     plus severity    plus cat & sev
0   57.75 (410/710)   57.61 (409/710)   57.75 (410/710)   57.61 (409/710)
1   47.98 (119/248)   47.98 (119/248)   46.77 (116/248)   46.77 (116/248)
2    38.07 (83/218)    35.32 (77/218)    35.32 (77/218)    33.94 (74/218)
3    30.17 (89/295)    28.14 (83/295)    30.17 (89/295)    28.14 (83/295)
4    44.33 (90/203)    42.36 (86/203)    43.35 (88/203)    41.87 (85/203)
5  52.87 (626/1184)  51.69 (612/1184)  51.77 (613/1184)  50.76 (601/1184)
6    48.72 (76/156)    48.72 (76/156)    47.44 (74/156)    47.44 (74/156)
7   63.51 (275/433)   62.82 (272/433)   63.28 (274/433)   62.59 (271/433)
8             47.93             46.83             46.98             46.14
---

IRA within 1 template for all 40 pairs that were NOT directly shown:
pSxS:
---
         span only    plus category    plus severity   plus cat & sev
0   26.96 (1464/5430)   26.56 (1442/5430)   26.76 (1453/5430)   26.37 (1432/5430)
1   37.53 (1547/4122)   35.83 (1477/4122)   37.05 (1527/4122)   35.59 (1467/4122)
2   27.68 (1251/4520)   25.20 (1139/4520)   26.48 (1197/4520)   24.38 (1102/4520)
3    22.60 (831/3677)    21.05 (774/3677)    21.92 (806/3677)    20.53 (755/3677)
4    16.54 (455/2751)    14.47 (398/2751)    15.23 (419/2751)    13.60 (374/2751)
5   35.29 (1950/5526)   33.04 (1826/5526)   34.00 (1879/5526)   31.81 (1758/5526)
6    21.85 (525/2403)    21.02 (505/2403)    21.64 (520/2403)    20.81 (500/2403)
7   34.25 (2074/6056)   28.27 (1712/6056)   33.34 (2019/6056)   27.76 (1681/6056)
8               27.84               25.68               27.05               25.11
---
SxS:
---
         span only    plus category    plus severity   plus cat & sev
0   56.71 (3270/5766)   56.63 (3265/5766)   56.68 (3268/5766)   56.59 (3263/5766)
1   47.97 (1002/2089)    47.58 (994/2089)    46.53 (972/2089)    46.39 (969/2089)
2    39.33 (774/1968)    36.89 (726/1968)    37.45 (737/1968)    35.72 (703/1968)
3    32.81 (818/2493)    30.57 (762/2493)    32.17 (802/2493)    30.32 (756/2493)
4    42.75 (716/1675)    40.54 (679/1675)    41.73 (699/1675)    39.82 (667/1675)
5   54.18 (5179/9559)   53.19 (5084/9559)   53.38 (5103/9559)   52.51 (5019/9559)
6    46.26 (562/1215)    46.17 (561/1215)    45.43 (552/1215)    45.35 (551/1215)
7   62.46 (2233/3575)   62.04 (2218/3575)   62.01 (2217/3575)   61.62 (2203/3575)
8               47.81               46.70               46.92               46.04
---
END ZHEN INTRA-RATER AGREEMENT RESULTS

BEGIN ENDE ERROR DISTRIBUTION RESULTS
Category/Severity frequencies:
pSxS:
---
---------------- category ----------------
percentage	count	category
46.18%	4607/9977	fluency
32.53%	3246/9977	accuracy
16.97%	1693/9977	style
2.37%	236/9977	terminology
1.70%	170/9977	other
0.23%	23/9977	locale convention
0.02%	2/9977	non-translation!


---------------- severity ----------------
74.76%	7459/9977	minor
25.24%	2518/9977	major


-------- cat-->sev-->count & perc --------
accuracy
	minor	1594/3246 = 49.11%
	major	1652/3246 = 50.89%
fluency
	minor	4190/4607 = 90.95%
	major	417/4607 = 9.05%
other
	minor	65/170 = 38.24%
	major	105/170 = 61.76%
style
	minor	1388/1693 = 81.98%
	major	305/1693 = 18.02%
terminology
	minor	205/236 = 86.86%
	major	31/236 = 13.14%
locale convention
	minor	17/23 = 73.91%
	major	6/23 = 26.09%
non-translation!
	minor	0/2 = 0.00%
	major	2/2 = 100.00%

---

SxS:
---
---------------- category ----------------
percentage	count	category
48.17%	4555/9457	fluency
34.50%	3263/9457	accuracy
14.42%	1364/9457	style
2.32%	219/9457	terminology
0.40%	38/9457	locale convention
0.18%	17/9457	other
0.01%	1/9457	non-translation!


---------------- severity ----------------
75.21%	7113/9457	minor
24.79%	2344/9457	major


-------- cat-->sev-->count & perc --------
fluency
	minor	4273/4555 = 93.81%
	major	282/4555 = 6.19%
accuracy
	minor	1568/3263 = 48.05%
	major	1695/3263 = 51.95%
terminology
	minor	139/219 = 63.47%
	major	80/219 = 36.53%
style
	minor	1124/1364 = 82.40%
	major	240/1364 = 17.60%
locale convention
	minor	6/38 = 15.79%
	major	32/38 = 84.21%
other
	minor	3/17 = 17.65%
	major	14/17 = 82.35%
non-translation!
	minor	0/1 = 0.00%
	major	1/1 = 100.00%
---
END ENDE ERROR DISTRIBUTION RESULTS
BEGIN ZHEN ERROR DISTRIBUTION RESULTS
Category/Severity frequencies:
pSxS:
---
---------------- category ----------------
percentage	count	category
38.71%	9093/23489	accuracy
27.97%	6569/23489	fluency
26.86%	6308/23489	style
5.07%	1192/23489	terminology
1.16%	272/23489	locale convention
0.13%	30/23489	other
0.11%	25/23489	non-translation!


---------------- severity ----------------
75.47%	17727/23489	minor
24.53%	5762/23489	major


-------- cat-->sev-->count & perc --------
accuracy
	minor	4480/9093 = 49.27%
	major	4613/9093 = 50.73%
fluency
	minor	6436/6569 = 97.98%
	major	133/6569 = 2.02%
style
	minor	5856/6308 = 92.83%
	major	452/6308 = 7.17%
terminology
	minor	653/1192 = 54.78%
	major	539/1192 = 45.22%
locale convention
	minor	272/272 = 100.00%
	major	0/272 = 0.00%
non-translation!
	minor	0/25 = 0.00%
	major	25/25 = 100.00%
other
	minor	30/30 = 100.00%
	major	0/30 = 0.00%
---

SxS:
---
---------------- category ----------------
percentage	count	category
51.99%	10990/21138	accuracy
24.56%	5191/21138	fluency
19.86%	4197/21138	style
1.97%	416/21138	locale convention
1.42%	300/21138	terminology
0.13%	27/21138	non-translation!
0.08%	17/21138	other


---------------- severity ----------------
62.43%	13197/21138	minor
37.57%	7941/21138	major


-------- cat-->sev-->count & perc --------
accuracy
	minor	3925/10990 = 35.71%
	major	7065/10990 = 64.29%
fluency
	minor	4844/5191 = 93.32%
	major	347/5191 = 6.68%
style
	minor	3936/4197 = 93.78%
	major	261/4197 = 6.22%
locale convention
	minor	277/416 = 66.59%
	major	139/416 = 33.41%
non-translation!
	minor	0/27 = 0.00%
	major	27/27 = 100.00%
terminology
	minor	200/300 = 66.67%
	major	100/300 = 33.33%
other
	minor	15/17 = 88.24%
	major	2/17 = 11.76%
---
END ZHEN ERROR DISTRIBUTION RESULTS

BEGIN ENDE PAIRWISE ACCURACY RESULTS
MQM score confidence intervals and p-values:
pSxS:
---
                                             refA  ONLINE-W  GPT4-5shot_with_refA  GPT4-5shot_with_ONLINE-W  ONLINE-A  ONLINE-Y  ONLINE-M  ONLINE-G  Lan-BridgeMT  NLLB_MBR_BLEU
                                                                                                                                                                                
refA 3.18 [2.52, 3.92]                      0.000     0.000                 0.000                     0.000     0.000     0.000     0.000       0.0         0.000              0
ONLINE-W 3.49 [2.74, 4.34]                  0.158     0.000                 0.000                     0.000     0.000     0.000     0.000       0.0         0.000              0
GPT4-5shot_with_refA 3.90 [3.16, 4.68]      0.013     0.083                 0.000                     0.000     0.000     0.000     0.000       0.0         0.000              0
GPT4-5shot_with_ONLINE-W 3.90 [3.17, 4.67]  0.013     0.083                 1.000                     0.000     0.000     0.000     0.000       0.0         0.000              0
ONLINE-A 4.70 [3.82, 5.71]                  0.000     0.004                 0.019                     0.019     0.000     0.000     0.000       0.0         0.000              0
ONLINE-Y 5.13 [4.18, 6.17]                  0.000     0.000                 0.000                     0.000     0.078     0.000     0.000       0.0         0.000              0
ONLINE-M 5.83 [4.74, 7.03]                  0.000     0.000                 0.000                     0.000     0.003     0.042     0.000       0.0         0.000              0
ONLINE-G 6.72 [5.51, 8.05]                  0.000     0.000                 0.000                     0.000     0.000     0.000     0.051       0.0         0.000              0
Lan-BridgeMT 8.69 [7.17, 10.36]             0.000     0.000                 0.000                     0.000     0.000     0.000     0.000       0.0         0.000              0
NLLB_MBR_BLEU 10.51 [8.64, 12.52]           0.000     0.000                 0.000                     0.000     0.000     0.000     0.000       0.0         0.003              0
---
SxS:
---
                                            ONLINE-W  GPT4-5shot_with_refA  GPT4-5shot_with_ONLINE-W   refA  ONLINE-A  ONLINE-Y  ONLINE-M  ONLINE-G  Lan-BridgeMT  NLLB_MBR_BLEU
                                                                                                                                                                                
ONLINE-W 2.72 [1.98, 3.65]                     0.000                 0.000                     0.000  0.000     0.000     0.000      0.00       0.0           0.0              0
GPT4-5shot_with_refA 2.86 [2.20, 3.62]         0.298                 0.000                     0.000  0.000     0.000     0.000      0.00       0.0           0.0              0
GPT4-5shot_with_ONLINE-W 3.08 [2.39, 3.89]     0.095                 0.058                     0.000  0.000     0.000     0.000      0.00       0.0           0.0              0
refA 3.10 [2.32, 3.97]                         0.206                 0.270                     0.474  0.000     0.000     0.000      0.00       0.0           0.0              0
ONLINE-A 3.92 [3.08, 4.84]                     0.001                 0.000                     0.002  0.006     0.000     0.000      0.00       0.0           0.0              0
ONLINE-Y 4.44 [3.51, 5.48]                     0.000                 0.000                     0.000  0.001     0.018     0.000      0.00       0.0           0.0              0
ONLINE-M 5.45 [4.39, 6.57]                     0.000                 0.000                     0.000  0.000     0.000     0.009      0.00       0.0           0.0              0
ONLINE-G 5.99 [4.90, 7.16]                     0.000                 0.000                     0.000  0.000     0.000     0.000      0.11       0.0           0.0              0
Lan-BridgeMT 7.80 [6.41, 9.29]                 0.000                 0.000                     0.000  0.000     0.000     0.000      0.00       0.0           0.0              0
NLLB_MBR_BLEU 10.38 [8.54, 12.38]              0.000                 0.000                     0.000  0.000     0.000     0.000      0.00       0.0           0.0              0

---
QR:
---
                                            Lan-BridgeMT  ONLINE-W   refA  ONLINE-Y  ONLINE-M  ONLINE-A  ONLINE-G  GPT4-5shot_with_ONLINE-W  GPT4-5shot_with_refA  NLLB_MBR_BLEU
                                                                                                                                                                                
Lan-BridgeMT 0.22 [0.15, 0.29]                     0.000     0.000  0.000     0.000     0.000     0.000     0.000                      0.00                   0.0              0
ONLINE-W 0.33 [0.25, 0.41]                         0.030     0.000  0.000     0.000     0.000     0.000     0.000                      0.00                   0.0              0
refA 0.36 [0.29, 0.45]                             0.005     0.280  0.000     0.000     0.000     0.000     0.000                      0.00                   0.0              0
ONLINE-Y 0.38 [0.30, 0.47]                         0.002     0.190  0.380     0.000     0.000     0.000     0.000                      0.00                   0.0              0
ONLINE-M 0.43 [0.34, 0.52]                         0.000     0.076  0.165     0.245     0.000     0.000     0.000                      0.00                   0.0              0
ONLINE-A 0.43 [0.34, 0.53]                         0.000     0.046  0.154     0.275     0.491     0.000     0.000                      0.00                   0.0              0
ONLINE-G 0.44 [0.36, 0.53]                         0.000     0.028  0.095     0.177     0.458     0.468     0.000                      0.00                   0.0              0
GPT4-5shot_with_ONLINE-W 0.45 [0.37, 0.53]         0.000     0.058  0.097     0.153     0.424     0.450     0.500                      0.00                   0.0              0
GPT4-5shot_with_refA 0.50 [0.42, 0.59]             0.000     0.005  0.036     0.018     0.150     0.166     0.184                      0.16                   0.0              0
NLLB_MBR_BLEU 0.86 [0.73, 1.00]                    0.000     0.000  0.000     0.000     0.000     0.000     0.000                      0.00                   0.0              0
---
Pairwise agreement, system-level, ALL system pairs, pSxS vs SxS:
NOTE: possibly unfair for ende, cuz GPT included twice
---
len(all_pairs): 36

concordant: 33.000
discordant: 0.000
tie_base: 1.000
tie_test: 0.000
tie_base_test: 2.000

Acc: 0.972
Tie precision: 1.000
Tie recall: 0.667
Correct rank precision: 0.971
Correct rank recall: 1.000
---
Pairwise agreement, system-level, 5 system pairs, pSxS vs SxS:
---
len(all_pairs): 5

concordant: 1.000
discordant: 0.000
tie_base: 1.000
tie_test: 1.000
tie_base_test: 2.000

Acc: 0.600
Tie precision: 0.667
Tie recall: 0.667
Correct rank precision: 0.500
Correct rank recall: 0.500
---
Pairwise agreement, system-level, 5 system pairs, pSxS vs QR:
---
len(all_pairs): 5

concordant: 2.000
discordant: 0.000
tie_base: 0.000
tie_test: 0.000
tie_base_test: 3.000

Acc: 1.000
Tie precision: 1.000
Tie recall: 1.000
Correct rank precision: 1.000
Correct rank recall: 1.000
---
Pairwise agreement, system-level, 5 system pairs, SxS vs QR:
---
len(all_pairs): 5

concordant: 1.000
discordant: 0.000
tie_base: 1.000
tie_test: 1.000
tie_base_test: 2.000

Acc: 0.600
Tie precision: 0.667
Tie recall: 0.667
Correct rank precision: 0.500
Correct rank recall: 0.500
---
Pairwise agreement, segment-level, all system pairs, pSxS vs. SxS:
---
MISSING; double-inclusion of GPT breaks this
---
Pairwise agreement, segment-level, 5 system pairs, pSxS vs. SxS:
---
concordant: 306.000
discordant: 128.000
tie_base: 21.000
tie_test: 42.000
tie_base_test: 23.000

Acc: 0.633
Tie precision: 0.354
Tie recall: 0.523
Correct rank precision: 0.673
Correct rank recall: 0.643
---
Pairwise agreement, segment-level, 5 system pairs, pSxS vs. QR:
---
concordant: 264.000
discordant: 139.000
tie_base: 33.000
tie_test: 73.000
tie_base_test: 11.000

Acc: 0.529
Tie precision: 0.131
Tie recall: 0.250
Correct rank precision: 0.606
Correct rank recall: 0.555
---
Pairwise agreement, segment-level, 5 system pairs, SxS vs. QR:
---
concordant: 300.000
discordant: 96.000
tie_base: 40.000
tie_test: 59.000
tie_base_test: 25.000

Acc: 0.625
Tie precision: 0.298
Tie recall: 0.385
Correct rank precision: 0.688
Correct rank recall: 0.659
---

Winning systems w/ p-vals, compared only:
---
   template                better                     worse     p_val
0      pSxS              ONLINE-W  GPT4-5shot_with_ONLINE-W  0.082592
1       SxS              ONLINE-W  GPT4-5shot_with_ONLINE-W  0.094591
2        QR              ONLINE-W  GPT4-5shot_with_ONLINE-W  0.057594
3      pSxS                  refA      GPT4-5shot_with_refA  0.012899
4       SxS  GPT4-5shot_with_refA                      refA  0.270173
5        QR                  refA      GPT4-5shot_with_refA  0.035996
6      pSxS          Lan-BridgeMT             NLLB_MBR_BLEU  0.002700
7       SxS          Lan-BridgeMT             NLLB_MBR_BLEU  0.000100
8        QR          Lan-BridgeMT             NLLB_MBR_BLEU  0.000100
9      pSxS              ONLINE-M                  ONLINE-G  0.050895
10      SxS              ONLINE-M                  ONLINE-G  0.109689
11       QR              ONLINE-M                  ONLINE-G  0.458254
12     pSxS              ONLINE-A                  ONLINE-Y  0.077592
13      SxS              ONLINE-A                  ONLINE-Y  0.018098
14       QR              ONLINE-Y                  ONLINE-A  0.274973
---

Winning systems w/ p-vals, all:
---
len(available_systems): 10
available_systems: ['ONLINE-W', 'refA', 'NLLB_MBR_BLEU', 'ONLINE-M', 'ONLINE-Y', 'GPT4-5shot_with_ONLINE-W', 'GPT4-5shot_with_refA', 'Lan-BridgeMT', 'ONLINE-G', 'ONLINE-A']
   template                    better                     worse     p_val
0      pSxS                      refA                  ONLINE-W  0.158184
1       SxS                  ONLINE-W                      refA  0.205779
2      pSxS                  ONLINE-W             NLLB_MBR_BLEU  0.000100
3       SxS                  ONLINE-W             NLLB_MBR_BLEU  0.000100
4      pSxS                  ONLINE-W                  ONLINE-M  0.000100
5       SxS                  ONLINE-W                  ONLINE-M  0.000100
6      pSxS                  ONLINE-W                  ONLINE-Y  0.000100
7       SxS                  ONLINE-W                  ONLINE-Y  0.000100
8      pSxS                  ONLINE-W  GPT4-5shot_with_ONLINE-W  0.082592
9       SxS                  ONLINE-W  GPT4-5shot_with_ONLINE-W  0.094591
10     pSxS                  ONLINE-W      GPT4-5shot_with_refA  0.082592
11      SxS                  ONLINE-W      GPT4-5shot_with_refA  0.297770
12     pSxS                  ONLINE-W              Lan-BridgeMT  0.000100
13      SxS                  ONLINE-W              Lan-BridgeMT  0.000100
14     pSxS                  ONLINE-W                  ONLINE-G  0.000100
15      SxS                  ONLINE-W                  ONLINE-G  0.000100
16     pSxS                  ONLINE-W                  ONLINE-A  0.003900
17      SxS                  ONLINE-W                  ONLINE-A  0.000600
18     pSxS                      refA             NLLB_MBR_BLEU  0.000100
19      SxS                      refA             NLLB_MBR_BLEU  0.000100
20     pSxS                      refA                  ONLINE-M  0.000100
21      SxS                      refA                  ONLINE-M  0.000100
22     pSxS                      refA                  ONLINE-Y  0.000100
23      SxS                      refA                  ONLINE-Y  0.001100
24     pSxS                      refA  GPT4-5shot_with_ONLINE-W  0.012899
25      SxS  GPT4-5shot_with_ONLINE-W                      refA  0.474153
26     pSxS                      refA      GPT4-5shot_with_refA  0.012899
27      SxS      GPT4-5shot_with_refA                      refA  0.270173
28     pSxS                      refA              Lan-BridgeMT  0.000100
29      SxS                      refA              Lan-BridgeMT  0.000100
30     pSxS                      refA                  ONLINE-G  0.000100
31      SxS                      refA                  ONLINE-G  0.000100
32     pSxS                      refA                  ONLINE-A  0.000200
33      SxS                      refA                  ONLINE-A  0.005699
34     pSxS                  ONLINE-M             NLLB_MBR_BLEU  0.000100
35      SxS                  ONLINE-M             NLLB_MBR_BLEU  0.000100
36     pSxS                  ONLINE-Y             NLLB_MBR_BLEU  0.000100
37      SxS                  ONLINE-Y             NLLB_MBR_BLEU  0.000100
38     pSxS  GPT4-5shot_with_ONLINE-W             NLLB_MBR_BLEU  0.000100
39      SxS  GPT4-5shot_with_ONLINE-W             NLLB_MBR_BLEU  0.000100
40     pSxS      GPT4-5shot_with_refA             NLLB_MBR_BLEU  0.000100
41      SxS      GPT4-5shot_with_refA             NLLB_MBR_BLEU  0.000100
42     pSxS              Lan-BridgeMT             NLLB_MBR_BLEU  0.002700
43      SxS              Lan-BridgeMT             NLLB_MBR_BLEU  0.000100
44     pSxS                  ONLINE-G             NLLB_MBR_BLEU  0.000100
45      SxS                  ONLINE-G             NLLB_MBR_BLEU  0.000100
46     pSxS                  ONLINE-A             NLLB_MBR_BLEU  0.000100
47      SxS                  ONLINE-A             NLLB_MBR_BLEU  0.000100
48     pSxS                  ONLINE-Y                  ONLINE-M  0.041596
49      SxS                  ONLINE-Y                  ONLINE-M  0.008699
50     pSxS  GPT4-5shot_with_ONLINE-W                  ONLINE-M  0.000100
51      SxS  GPT4-5shot_with_ONLINE-W                  ONLINE-M  0.000100
52     pSxS      GPT4-5shot_with_refA                  ONLINE-M  0.000100
53      SxS      GPT4-5shot_with_refA                  ONLINE-M  0.000100
54     pSxS                  ONLINE-M              Lan-BridgeMT  0.000100
55      SxS                  ONLINE-M              Lan-BridgeMT  0.000100
56     pSxS                  ONLINE-M                  ONLINE-G  0.050895
57      SxS                  ONLINE-M                  ONLINE-G  0.109689
58     pSxS                  ONLINE-A                  ONLINE-M  0.003000
59      SxS                  ONLINE-A                  ONLINE-M  0.000200
60     pSxS  GPT4-5shot_with_ONLINE-W                  ONLINE-Y  0.000300
61      SxS  GPT4-5shot_with_ONLINE-W                  ONLINE-Y  0.000200
62     pSxS      GPT4-5shot_with_refA                  ONLINE-Y  0.000300
63      SxS      GPT4-5shot_with_refA                  ONLINE-Y  0.000100
64     pSxS                  ONLINE-Y              Lan-BridgeMT  0.000100
65      SxS                  ONLINE-Y              Lan-BridgeMT  0.000100
66     pSxS                  ONLINE-Y                  ONLINE-G  0.000100
67      SxS                  ONLINE-Y                  ONLINE-G  0.000300
68     pSxS                  ONLINE-A                  ONLINE-Y  0.077592
69      SxS                  ONLINE-A                  ONLINE-Y  0.018098
70     pSxS      GPT4-5shot_with_refA  GPT4-5shot_with_ONLINE-W  1.000000
71      SxS      GPT4-5shot_with_refA  GPT4-5shot_with_ONLINE-W  0.058194
72     pSxS  GPT4-5shot_with_ONLINE-W              Lan-BridgeMT  0.000100
73      SxS  GPT4-5shot_with_ONLINE-W              Lan-BridgeMT  0.000100
74     pSxS  GPT4-5shot_with_ONLINE-W                  ONLINE-G  0.000100
75      SxS  GPT4-5shot_with_ONLINE-W                  ONLINE-G  0.000100
76     pSxS  GPT4-5shot_with_ONLINE-W                  ONLINE-A  0.018698
77      SxS  GPT4-5shot_with_ONLINE-W                  ONLINE-A  0.002300
78     pSxS      GPT4-5shot_with_refA              Lan-BridgeMT  0.000100
79      SxS      GPT4-5shot_with_refA              Lan-BridgeMT  0.000100
80     pSxS      GPT4-5shot_with_refA                  ONLINE-G  0.000100
81      SxS      GPT4-5shot_with_refA                  ONLINE-G  0.000100
82     pSxS      GPT4-5shot_with_refA                  ONLINE-A  0.018698
83      SxS      GPT4-5shot_with_refA                  ONLINE-A  0.000400
84     pSxS                  ONLINE-G              Lan-BridgeMT  0.000400
85      SxS                  ONLINE-G              Lan-BridgeMT  0.000100
86     pSxS                  ONLINE-A              Lan-BridgeMT  0.000100
87      SxS                  ONLINE-A              Lan-BridgeMT  0.000100
88     pSxS                  ONLINE-A                  ONLINE-G  0.000100
89      SxS                  ONLINE-A                  ONLINE-G  0.000100
---
p-value summary statistics, all pairs:
---
pSxS
Mean: 0.0349
Median: 0.0001
Std: 0.1487

SxS
Mean: 0.0345
Median: 0.0001
Std: 0.0943
---
p-value summary statistics, 5 pairs:
---
pSxS
Mean: 0.0453
Median: 0.0509
Std: 0.0326

SxS
Mean: 0.0985
Median: 0.0946
Std: 0.0957

QR
Mean: 0.1654
Median: 0.0576
Std: 0.1752

---
END ENDE PAIRWISE ACCURACY RESULTS
BEGIN ZHEN PAIRWISE ACCURACY RESULTS
MQM score confidence intervals and p-values:
pSxS:
---
                                 Lan-BridgeMT  GPT4-5shot  HW-TSC  ONLINE-A  ONLINE-B  IOL_Research  ONLINE-W  ONLINE-M  NLLB_MBR_BLEU  NLLB_Greedy
                                                                                                                                                   
Lan-BridgeMT 2.13 [1.90, 2.38]          0.000         0.0   0.000     0.000     0.000           0.0       0.0       0.0          0.000            0
GPT4-5shot 2.26 [2.01, 2.53]            0.121         0.0   0.000     0.000     0.000           0.0       0.0       0.0          0.000            0
HW-TSC 3.07 [2.73, 3.43]                0.000         0.0   0.000     0.000     0.000           0.0       0.0       0.0          0.000            0
ONLINE-A 3.21 [2.88, 3.56]              0.000         0.0   0.146     0.000     0.000           0.0       0.0       0.0          0.000            0
ONLINE-B 3.35 [2.97, 3.75]              0.000         0.0   0.004     0.173     0.000           0.0       0.0       0.0          0.000            0
IOL_Research 3.48 [3.09, 3.90]          0.000         0.0   0.004     0.044     0.196           0.0       0.0       0.0          0.000            0
ONLINE-W 4.09 [3.63, 4.57]              0.000         0.0   0.000     0.000     0.000           0.0       0.0       0.0          0.000            0
ONLINE-M 5.04 [4.50, 5.64]              0.000         0.0   0.000     0.000     0.000           0.0       0.0       0.0          0.000            0
NLLB_MBR_BLEU 6.68 [6.01, 7.37]         0.000         0.0   0.000     0.000     0.000           0.0       0.0       0.0          0.000            0
NLLB_Greedy 6.73 [6.08, 7.43]           0.000         0.0   0.000     0.000     0.000           0.0       0.0       0.0          0.398            0
---
SxS:
---
                                 Lan-BridgeMT  GPT4-5shot  HW-TSC  ONLINE-B  ONLINE-A  IOL_Research  ONLINE-W  ONLINE-M  NLLB_Greedy  NLLB_MBR_BLEU
                                                                                                                                                   
Lan-BridgeMT 2.66 [2.36, 2.98]          0.000         0.0   0.000     0.000     0.000         0.000       0.0       0.0        0.000              0
GPT4-5shot 2.81 [2.49, 3.14]            0.117         0.0   0.000     0.000     0.000         0.000       0.0       0.0        0.000              0
HW-TSC 3.56 [3.15, 3.98]                0.000         0.0   0.000     0.000     0.000         0.000       0.0       0.0        0.000              0
ONLINE-B 3.68 [3.24, 4.14]              0.000         0.0   0.097     0.000     0.000         0.000       0.0       0.0        0.000              0
ONLINE-A 3.77 [3.39, 4.20]              0.000         0.0   0.055     0.254     0.000         0.000       0.0       0.0        0.000              0
IOL_Research 4.14 [3.69, 4.61]          0.000         0.0   0.000     0.001     0.011         0.000       0.0       0.0        0.000              0
ONLINE-W 4.60 [4.09, 5.16]              0.000         0.0   0.000     0.000     0.000         0.006       0.0       0.0        0.000              0
ONLINE-M 5.60 [5.00, 6.23]              0.000         0.0   0.000     0.000     0.000         0.000       0.0       0.0        0.000              0
NLLB_Greedy 7.01 [6.32, 7.72]           0.000         0.0   0.000     0.000     0.000         0.000       0.0       0.0        0.000              0
NLLB_MBR_BLEU 7.33 [6.60, 8.10]         0.000         0.0   0.000     0.000     0.000         0.000       0.0       0.0        0.044              0
---
QR:
---
                                 ONLINE-W  ONLINE-M  HW-TSC  ONLINE-B  Lan-BridgeMT  GPT4-5shot  ONLINE-A  IOL_Research  NLLB_MBR_BLEU  NLLB_Greedy
                                                                                                                                                   
ONLINE-W 0.24 [0.21, 0.27]          0.000     0.000   0.000     0.000         0.000       0.000     0.000         0.000            0.0            0
ONLINE-M 0.26 [0.22, 0.29]          0.243     0.000   0.000     0.000         0.000       0.000     0.000         0.000            0.0            0
HW-TSC 0.32 [0.28, 0.36]            0.001     0.010   0.000     0.000         0.000       0.000     0.000         0.000            0.0            0
ONLINE-B 0.32 [0.28, 0.36]          0.002     0.008   0.476     0.000         0.000       0.000     0.000         0.000            0.0            0
Lan-BridgeMT 0.37 [0.34, 0.41]      0.000     0.000   0.028     0.034         0.000       0.000     0.000         0.000            0.0            0
GPT4-5shot 0.44 [0.40, 0.48]        0.000     0.000   0.000     0.000         0.028       0.000     0.000         0.000            0.0            0
ONLINE-A 0.50 [0.46, 0.55]          0.000     0.000   0.000     0.000         0.000       0.028     0.000         0.000            0.0            0
IOL_Research 0.55 [0.51, 0.60]      0.000     0.000   0.000     0.000         0.000       0.000     0.034         0.000            0.0            0
NLLB_MBR_BLEU 0.62 [0.57, 0.67]     0.000     0.000   0.000     0.000         0.000       0.000     0.000         0.019            0.0            0
NLLB_Greedy 0.76 [0.71, 0.82]       0.000     0.000   0.000     0.000         0.000       0.000     0.000         0.000            0.0            0
---
Pairwise agreement, system-level, ALL system pairs, pSxS vs SxS:
NOTE: possibly unfair for ende, cuz GPT included twice
---
len(all_pairs): 45

concordant: 39.000
discordant: 0.000
tie_base: 2.000
tie_test: 1.000
tie_base_test: 3.000

Acc: 0.933
Tie precision: 0.750
Tie recall: 0.600
Correct rank precision: 0.951
Correct rank recall: 0.975
---
Pairwise agreement, system-level, 5 system pairs, pSxS vs SxS:
---
len(all_pairs): 5

concordant: 2.000
discordant: 0.000
tie_base: 1.000
tie_test: 0.000
tie_base_test: 2.000

Acc: 0.800
Tie precision: 1.000
Tie recall: 0.667
Correct rank precision: 0.667
Correct rank recall: 1.000
---
Pairwise agreement, system-level, 5 system pairs, pSxS vs QR:
---
len(all_pairs): 5

concordant: 2.000
discordant: 0.000
tie_base: 3.000
tie_test: 0.000
tie_base_test: 0.000

No tie is shared between base and test, and there is no tie in test!
Acc: 0.400
Tie precision: 0.000
Tie recall: 0.000
Correct rank precision: 0.400
Correct rank recall: 1.000
---
Pairwise agreement, system-level, 5 system pairs, SxS vs QR:
---
len(all_pairs): 5

concordant: 3.000
discordant: 0.000
tie_base: 2.000
tie_test: 0.000
tie_base_test: 0.000

No tie is shared between base and test, and there is no tie in test!
Acc: 0.600
Tie precision: 0.000
Tie recall: 0.000
Correct rank precision: 0.600
Correct rank recall: 1.000
---
Pairwise agreement, segment-level, all system pairs, pSxS vs. SxS:
---
concordant: 10741.000
discordant: 3293.000
tie_base: 1004.000
tie_test: 1398.000
tie_base_test: 529.000

Acc: 0.664
Tie precision: 0.275
Tie recall: 0.345
Correct rank precision: 0.714
Correct rank recall: 0.696
---
Pairwise agreement, segment-level, 5 system pairs, pSxS vs. SxS:
---
concordant: 1120.000
discordant: 378.000
tie_base: 116.000
tie_test: 188.000
tie_base_test: 83.000

Acc: 0.638
Tie precision: 0.306
Tie recall: 0.417
Correct rank precision: 0.694
Correct rank recall: 0.664
---
Pairwise agreement, segment-level, 5 system pairs, pSxS vs. QR:
---
concordant: 1045.000
discordant: 359.000
tie_base: 150.000
tie_test: 282.000
tie_base_test: 49.000

Acc: 0.580
Tie precision: 0.148
Tie recall: 0.246
Correct rank precision: 0.672
Correct rank recall: 0.620
---
Pairwise agreement, segment-level, 5 system pairs, SxS vs. QR:
---
concordant: 1119.000
discordant: 272.000
tie_base: 163.000
tie_test: 223.000
tie_base_test: 108.000

Acc: 0.651
Tie precision: 0.326
Tie recall: 0.399
Correct rank precision: 0.720
Correct rank recall: 0.693
---

Winning systems w/ p-vals, compared only:
---
   template        better          worse     p_val
0      pSxS  Lan-BridgeMT     GPT4-5shot  0.120788
1       SxS  Lan-BridgeMT     GPT4-5shot  0.116888
2        QR  Lan-BridgeMT     GPT4-5shot  0.028097
3      pSxS        HW-TSC       ONLINE-A  0.146485
4       SxS        HW-TSC       ONLINE-A  0.055294
5        QR        HW-TSC       ONLINE-A  0.000100
6      pSxS      ONLINE-B   IOL_Research  0.195880
7       SxS      ONLINE-B   IOL_Research  0.001200
8        QR      ONLINE-B   IOL_Research  0.000100
9      pSxS      ONLINE-M  NLLB_MBR_BLEU  0.000100
10      SxS      ONLINE-M  NLLB_MBR_BLEU  0.000100
11       QR      ONLINE-M  NLLB_MBR_BLEU  0.000100
12     pSxS      ONLINE-W    NLLB_Greedy  0.000100
13      SxS      ONLINE-W    NLLB_Greedy  0.000100
14       QR      ONLINE-W    NLLB_Greedy  0.000100
---

Winning systems w/ p-vals, all:
---
len(available_systems): 10
available_systems: ['GPT4-5shot', 'HW-TSC', 'IOL_Research', 'NLLB_MBR_BLEU', 'ONLINE-W', 'Lan-BridgeMT', 'ONLINE-A', 'ONLINE-B', 'ONLINE-M', 'NLLB_Greedy']
   template         better          worse     p_val
0      pSxS     GPT4-5shot         HW-TSC  0.000100
1       SxS     GPT4-5shot         HW-TSC  0.000100
2      pSxS     GPT4-5shot   IOL_Research  0.000100
3       SxS     GPT4-5shot   IOL_Research  0.000100
4      pSxS     GPT4-5shot  NLLB_MBR_BLEU  0.000100
5       SxS     GPT4-5shot  NLLB_MBR_BLEU  0.000100
6      pSxS     GPT4-5shot       ONLINE-W  0.000100
7       SxS     GPT4-5shot       ONLINE-W  0.000100
8      pSxS   Lan-BridgeMT     GPT4-5shot  0.120788
9       SxS   Lan-BridgeMT     GPT4-5shot  0.116888
10     pSxS     GPT4-5shot       ONLINE-A  0.000100
11      SxS     GPT4-5shot       ONLINE-A  0.000100
12     pSxS     GPT4-5shot       ONLINE-B  0.000100
13      SxS     GPT4-5shot       ONLINE-B  0.000100
14     pSxS     GPT4-5shot       ONLINE-M  0.000100
15      SxS     GPT4-5shot       ONLINE-M  0.000100
16     pSxS     GPT4-5shot    NLLB_Greedy  0.000100
17      SxS     GPT4-5shot    NLLB_Greedy  0.000100
18     pSxS         HW-TSC   IOL_Research  0.003800
19      SxS         HW-TSC   IOL_Research  0.000100
20     pSxS         HW-TSC  NLLB_MBR_BLEU  0.000100
21      SxS         HW-TSC  NLLB_MBR_BLEU  0.000100
22     pSxS         HW-TSC       ONLINE-W  0.000100
23      SxS         HW-TSC       ONLINE-W  0.000100
24     pSxS   Lan-BridgeMT         HW-TSC  0.000100
25      SxS   Lan-BridgeMT         HW-TSC  0.000100
26     pSxS         HW-TSC       ONLINE-A  0.146485
27      SxS         HW-TSC       ONLINE-A  0.055294
28     pSxS         HW-TSC       ONLINE-B  0.004400
29      SxS         HW-TSC       ONLINE-B  0.097390
30     pSxS         HW-TSC       ONLINE-M  0.000100
31      SxS         HW-TSC       ONLINE-M  0.000100
32     pSxS         HW-TSC    NLLB_Greedy  0.000100
33      SxS         HW-TSC    NLLB_Greedy  0.000100
34     pSxS   IOL_Research  NLLB_MBR_BLEU  0.000100
35      SxS   IOL_Research  NLLB_MBR_BLEU  0.000100
36     pSxS   IOL_Research       ONLINE-W  0.000200
37      SxS   IOL_Research       ONLINE-W  0.006199
38     pSxS   Lan-BridgeMT   IOL_Research  0.000100
39      SxS   Lan-BridgeMT   IOL_Research  0.000100
40     pSxS       ONLINE-A   IOL_Research  0.044496
41      SxS       ONLINE-A   IOL_Research  0.010899
42     pSxS       ONLINE-B   IOL_Research  0.195880
43      SxS       ONLINE-B   IOL_Research  0.001200
44     pSxS   IOL_Research       ONLINE-M  0.000100
45      SxS   IOL_Research       ONLINE-M  0.000100
46     pSxS   IOL_Research    NLLB_Greedy  0.000100
47      SxS   IOL_Research    NLLB_Greedy  0.000100
48     pSxS       ONLINE-W  NLLB_MBR_BLEU  0.000100
49      SxS       ONLINE-W  NLLB_MBR_BLEU  0.000100
50     pSxS   Lan-BridgeMT  NLLB_MBR_BLEU  0.000100
51      SxS   Lan-BridgeMT  NLLB_MBR_BLEU  0.000100
52     pSxS       ONLINE-A  NLLB_MBR_BLEU  0.000100
53      SxS       ONLINE-A  NLLB_MBR_BLEU  0.000100
54     pSxS       ONLINE-B  NLLB_MBR_BLEU  0.000100
55      SxS       ONLINE-B  NLLB_MBR_BLEU  0.000100
56     pSxS       ONLINE-M  NLLB_MBR_BLEU  0.000100
57      SxS       ONLINE-M  NLLB_MBR_BLEU  0.000100
58     pSxS  NLLB_MBR_BLEU    NLLB_Greedy  0.398160
59      SxS    NLLB_Greedy  NLLB_MBR_BLEU  0.043896
60     pSxS   Lan-BridgeMT       ONLINE-W  0.000100
61      SxS   Lan-BridgeMT       ONLINE-W  0.000100
62     pSxS       ONLINE-A       ONLINE-W  0.000100
63      SxS       ONLINE-A       ONLINE-W  0.000100
64     pSxS       ONLINE-B       ONLINE-W  0.000100
65      SxS       ONLINE-B       ONLINE-W  0.000100
66     pSxS       ONLINE-W       ONLINE-M  0.000100
67      SxS       ONLINE-W       ONLINE-M  0.000100
68     pSxS       ONLINE-W    NLLB_Greedy  0.000100
69      SxS       ONLINE-W    NLLB_Greedy  0.000100
70     pSxS   Lan-BridgeMT       ONLINE-A  0.000100
71      SxS   Lan-BridgeMT       ONLINE-A  0.000100
72     pSxS   Lan-BridgeMT       ONLINE-B  0.000100
73      SxS   Lan-BridgeMT       ONLINE-B  0.000100
74     pSxS   Lan-BridgeMT       ONLINE-M  0.000100
75      SxS   Lan-BridgeMT       ONLINE-M  0.000100
76     pSxS   Lan-BridgeMT    NLLB_Greedy  0.000100
77      SxS   Lan-BridgeMT    NLLB_Greedy  0.000100
78     pSxS       ONLINE-A       ONLINE-B  0.173183
79      SxS       ONLINE-B       ONLINE-A  0.253575
80     pSxS       ONLINE-A       ONLINE-M  0.000100
81      SxS       ONLINE-A       ONLINE-M  0.000100
82     pSxS       ONLINE-A    NLLB_Greedy  0.000100
83      SxS       ONLINE-A    NLLB_Greedy  0.000100
84     pSxS       ONLINE-B       ONLINE-M  0.000100
85      SxS       ONLINE-B       ONLINE-M  0.000100
86     pSxS       ONLINE-B    NLLB_Greedy  0.000100
87      SxS       ONLINE-B    NLLB_Greedy  0.000100
88     pSxS       ONLINE-M    NLLB_Greedy  0.000100
89      SxS       ONLINE-M    NLLB_Greedy  0.000100
---
p-value summary statistics, all pairs:
---
pSxS
Mean: 0.0242
Median: 0.0001
Std: 0.0728

SxS
Mean: 0.0131
Median: 0.0001
Std: 0.0434

---
p-value summary statistics, 5 pairs:
---
pSxS
Mean: 0.0927
Median: 0.1208
Std: 0.0793

SxS
Mean: 0.0347
Median: 0.0012
Std: 0.0463

QR
Mean: 0.0057
Median: 0.0001
Std: 0.0112

---
END ZHEN PAIRWISE ACCURACY RESULTS
BEGIN ENDE INTER-RATER AGREEMENT RESULTS
Inter-rater average segment-level pairwise accuracy, only considering system pairs presented in SxS 
(for each rater pair, for each segment, calculate PRA over the 5 system pairs; reported value for the rater pair is the average PRA over segments; 'Avg' at bottom is average over rater pairs)
pSxS:
---
        	39143711	48922388	54430693	54675218	56225226	56349220	59888675	59888676	59888677	61302231
39143711	--------	    0.49	--------	    0.60	    0.57	    0.45	--------	--------	--------	--------
48922388	    0.49	--------	--------	    0.43	--------	    0.52	--------	--------	    0.53	--------
54430693	--------	--------	--------	--------	    0.47	    0.38	    0.58	--------	--------	    0.54
54675218	    0.60	    0.43	--------	--------	--------	--------	--------	    0.42	    0.53	--------
56225226	    0.57	--------	    0.47	--------	--------	    0.37	--------	--------	--------	    0.54
56349220	    0.45	    0.52	    0.38	--------	    0.37	--------	--------	--------	--------	--------
59888675	--------	--------	    0.58	--------	--------	--------	--------	    0.59	    0.50	    0.51
59888676	--------	--------	--------	    0.42	--------	--------	    0.59	--------	    0.56	    0.69
59888677	--------	    0.53	--------	    0.53	--------	--------	    0.50	    0.56	--------	--------
61302231	--------	--------	    0.54	--------	    0.54	--------	    0.51	    0.69	--------	--------
Avg: 0.513146870800189
---
SxS:
---
        	39143711	48922388	54430693	54675218	56225226	56349220	59888675	59888676	59888677	61302231
39143711	--------	    0.53	--------	    0.65	    0.55	    0.77	--------	--------	--------	--------
48922388	    0.53	--------	--------	    0.50	--------	    0.47	--------	--------	    0.53	--------
54430693	--------	--------	--------	--------	    0.39	    0.55	    0.62	--------	--------	    0.43
54675218	    0.65	    0.50	--------	--------	--------	--------	--------	    0.62	    0.70	--------
56225226	    0.55	--------	    0.39	--------	--------	    0.57	--------	--------	--------	    0.56
56349220	    0.77	    0.47	    0.55	--------	    0.57	--------	--------	--------	--------	--------
59888675	--------	--------	    0.62	--------	--------	--------	--------	    0.59	    0.74	    0.50
59888676	--------	--------	--------	    0.62	--------	--------	    0.59	--------	    0.71	    0.67
59888677	--------	    0.53	--------	    0.70	--------	--------	    0.74	    0.71	--------	--------
61302231	--------	--------	    0.43	--------	    0.56	--------	    0.50	    0.67	--------	--------
Avg: 0.5815593042223478
---
QR:
---
        	39143711	48922388	54430693	54675218	56225226	56349220	59888675	59888676	59888677	61302231
39143711	--------	    0.46	--------	    0.53	    0.45	    0.61	--------	--------	--------	--------
48922388	    0.46	--------	--------	    0.39	--------	    0.45	--------	--------	    0.42	--------
54430693	--------	--------	--------	--------	    0.56	    0.45	    0.71	--------	--------	    0.44
54675218	    0.53	    0.39	--------	--------	--------	--------	--------	    0.36	    0.59	--------
56225226	    0.45	--------	    0.56	--------	--------	    0.47	--------	--------	--------	    0.48
56349220	    0.61	    0.45	    0.45	--------	    0.47	--------	--------	--------	--------	--------
59888675	--------	--------	    0.71	--------	--------	--------	--------	    0.53	    0.52	    0.46
59888676	--------	--------	--------	    0.36	--------	--------	    0.53	--------	    0.48	    0.53
59888677	--------	    0.42	--------	    0.59	--------	--------	    0.52	    0.48	--------	--------
61302231	--------	--------	    0.44	--------	    0.48	--------	    0.46	    0.53	--------	--------
Avg: 0.4952792942501181
---
END ENDE INTER-RATER AGREEMENT RESULTS
BEGIN ZHEN INTER-RATER AGREEMENT RESULTS
Inter-rater average segment-level pairwise accuracy, only considering system pairs presented in SxS 
(for each rater pair, for each segment, calculate PRA over the 5 system pairs; reported value for the rater pair is the average PRA over segments; 'Avg' at bottom is average over rater pairs)
pSxS:
---
        	53300797	53300799	56089077	56197218	56225222	56225225	56529284	57056787
53300797	--------	    0.54	    0.43	--------	--------	    0.50	    0.49	--------
53300799	    0.54	--------	    0.43	    0.51	--------	--------	    0.53	--------
56089077	    0.43	    0.43	--------	--------	    0.46	    0.52	--------	--------
56197218	--------	    0.51	--------	--------	    0.46	--------	    0.42	    0.46
56225222	--------	--------	    0.46	    0.46	--------	    0.49	--------	    0.48
56225225	    0.50	--------	    0.52	--------	    0.49	--------	--------	    0.47
56529284	    0.49	    0.53	--------	    0.42	--------	--------	--------	    0.33
57056787	--------	--------	--------	    0.46	    0.48	    0.47	    0.33	--------
Avg: 0.4707963146395349
---
SxS:
---
        	53300797	53300799	56089077	56197218	56225222	56225225	56529284	57056787
53300797	--------	    0.58	    0.49	--------	--------	    0.45	    0.42	--------
53300799	    0.58	--------	    0.54	    0.53	--------	--------	    0.51	--------
56089077	    0.49	    0.54	--------	--------	    0.56	    0.49	--------	--------
56197218	--------	    0.53	--------	--------	    0.51	--------	    0.52	    0.44
56225222	--------	--------	    0.56	    0.51	--------	    0.39	--------	    0.46
56225225	    0.45	--------	    0.49	--------	    0.39	--------	--------	    0.57
56529284	    0.42	    0.51	--------	    0.52	--------	--------	--------	    0.46
57056787	--------	--------	--------	    0.44	    0.46	    0.57	    0.46	--------
Avg: 0.4959781903623458
---
QR:
---
        	53300797	53300799	56089077	56197218	56225222	56225225	56529284	57056787
53300797	--------	    0.54	    0.51	--------	--------	    0.50	    0.51	--------
53300799	    0.54	--------	    0.44	    0.50	--------	--------	    0.49	--------
56089077	    0.51	    0.44	--------	--------	    0.55	    0.57	--------	--------
56197218	--------	    0.50	--------	--------	    0.46	--------	    0.53	    0.53
56225222	--------	--------	    0.55	    0.46	--------	    0.46	--------	    0.45
56225225	    0.50	--------	    0.57	--------	    0.46	--------	--------	    0.61
56529284	    0.51	    0.49	--------	    0.53	--------	--------	--------	    0.51
57056787	--------	--------	--------	    0.53	    0.45	    0.61	    0.51	--------
Avg: 0.5095799066780453
---
END ZHEN INTER-RATER AGREEMENT RESULTS
